Contingencies from Observations: Tractable Contingency Planning with Learned Behavior Models

Humans have a remarkable ability to make decisions by accurately reasoning about future events, including the future behaviors and states of mind of other agents. Consider driving a car through a busy intersection: it is necessary to reason about the physics of the vehicle, the intentions of other drivers, and their beliefs about your own intentions. If you signal a turn, another driver might yield to you, or if you enter the passing lane, another driver might decelerate to give you room to merge in front. Competent drivers must plan how they can safely react to a variety of potential future behaviors of other agents before they make their next move. This requires contingency planning: explicitly planning a set of conditional actions that depend on the stochastic outcome of future events. In this work, we develop a general-purpose contingency planner that is learned end-to-end using high-dimensional scene observations and low-dimensional behavioral observations. We use a conditional autoregressive flow model to create a compact contingency planning space, and show how this model can tractably learn contingencies from behavioral observations. We developed a closed-loop control benchmark of realistic multi-agent scenarios in a driving simulator (CARLA), on which we compare our method to various noncontingent methods that reason about multi-agent future behavior, including several state-of-the-art deep learning-based planning approaches. We illustrate that these noncontingent planning methods fundamentally fail on this benchmark, and find that our deep contingency planning method achieves significantly superior performance. Code to run our benchmark and reproduce our results is available at https://sites.google.com/view/contingency-planning

==> fig/tikzit/tikz.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{L-textX}=[align=left, tikzit shape=none]
\tikzstyle{circleX}=[draw=black, shape=circle, align=center, fill=none]
\tikzstyle{dbl-circleX}=[draw=black, shape=circle, double, align=center]
\tikzstyle{dash-circleX}=[draw=black, shape=circle, dashed, align=center]
\tikzstyle{rectangleX}=[draw=black, shape=rectangle, align=left]
\tikzstyle{dash-rectangleX}=[draw=black, shape=rectangle, dashed, align=left]
\tikzstyle{gray-rectangleX}=[fill={rgb,255: red,217; green,217; blue,217}, draw=black, shape=rectangle, align=left]
\tikzstyle{nw-lines-rectangleX}=[fill=red, draw=black, shape=rectangle, align=left]
\tikzstyle{aanw-lines-rectangleX}=[draw=black, shape=rectangle, pattern=north west lines, pattern color=gray, align=left, tikzit shape=strike out]
\tikzstyle{diamondX}=[draw=black, shape=diamond, align=center]
\tikzstyle{cross-textX}=[draw=black, shape=cross out, align=center]
\tikzstyle{ellipseX}=[draw=black, shape=ellipse, align=center]
\tikzstyle{hexagonX}=[draw=black, shape=regular polygon, regular polygon sides=6, align=center, minimum size=0.58cm]
\tikzstyle{triangleX}=[draw=black, shape=regular polygon, regular polygon sides=3, align=center]
\tikzstyle{cylinderX}=[draw=black, shape=cylinder, shape border rotate=90, align=center, aspect=0.25]
\tikzstyle{round-rectangleX}=[draw=black, shape=rectangle, rounded corners, align=left]
\tikzstyle{cloudX}=[draw=black, shape=cloud, align=center]
\tikzstyle{strike-textX}=[draw=black, shape=strike out, align=center]
\tikzstyle{bangX}=[draw=black, shape=starburst, align=center]
\tikzstyle{signalX}=[draw=black, shape=signal, align=left]
\tikzstyle{starX}=[draw=black, shape=star, align=center]
\tikzstyle{tight-circleX}=[draw=black, shape=circle, align=center, inner sep=0.02cm]
\tikzstyle{tight-rectangleX}=[draw=black, shape=rectangle, align=left, inner sep=0.02cm]
\tikzstyle{tight-diamondX}=[draw=black, shape=diamond, align=center, inner sep=0.02cm]
\tikzstyle{tight-triangleX}=[draw=black, shape=regular polygon, regular polygon sides=3, align=center, inner sep=0.02cm]
\tikzstyle{tight-round-rectangleX}=[draw=black, shape=rectangle, rounded corners, align=left, inner sep=0.02cm]
\tikzstyle{wide-diamondX}=[draw=black, shape=diamond, align=left, aspect=2]
\tikzstyle{invis-tight-text}=[shape=ellipse, inner sep=0.02cm, align=center]
\tikzstyle{L-invis-tight-text}=[shape=ellipse, inner sep=0.02cm, align=left]
\tikzstyle{cross-lines-rectangleX}=[draw=black, shape=rectangle, pattern=crosshatch, pattern color=gray, align=left, tikzit shape=cross out]
\tikzstyle{forange}=[fill={rgb,255: red,255; green,187; blue,127}, shape=circle, draw=none, minimum size=1.5cm, ultra thick]
\tikzstyle{forange2}=[fill={rgb,255: red,255; green,187; blue,127}, shape=circle, draw=black, minimum size=1.5cm, ultra thick]
\tikzstyle{forange3}=[fill={rgb,255: red,255; green,187; blue,127}, shape=circle, draw={rgb,255: red,151; green,151; blue,151}, minimum size=1.5cm, ultra thick]
\tikzstyle{fGrayY}=[fill={rgb,255: red,217; green,217; blue,217}]
\tikzstyle{new style 3}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,0; green,108; blue,180}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 3p0}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,51; green,160; blue,44}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 3p1}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,227; green,26; blue,28}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 3p2}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,106; green,61; blue,154}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 3p3}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,255; green,203; blue,46}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{s1CharY}=[minimum size=0.5cm]
\tikzstyle{fblue}=[fill={rgb,255: red,32; green,119; blue,180}, draw=black, shape=circle]
\tikzstyle{new style 0}=[fill={rgb,255: red,127; green,204; blue,255}, draw=none, shape=circle]
\tikzstyle{new style 5}=[fill={rgb,255: red,191; green,230; blue,255}, draw=none, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 5p0}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,51; green,160; blue,44}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 5p1}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,227; green,26; blue,28}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 5p2}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,106; green,61; blue,154}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 5p3}=[fill={rgb,255: red,191; green,230; blue,255}, draw={rgb,255: red,255; green,203; blue,46}, shape=rectangle, minimum height=1.5cm, ultra thick]
\tikzstyle{new style 12}=[fill={rgb,255: red,222; green,222; blue,222}, draw={rgb,255: red,131; green,131; blue,131}, shape=circle, minimum size=1.5cm]
\tikzstyle{new style 2}=[fill={rgb,255: red,255; green,170; blue,127}, draw=none, shape=circle, align=center, minimum size=1.5cm]
\tikzstyle{new style 4}=[fill=white, draw={rgb,255: red,45; green,171; blue,255}, shape=rectangle]

% Edge styles
\tikzstyle{arrowZ}=[->, align=left, ultra thick]
\tikzstyle{dash-edgeZ}=[-, align=left, dashed]
\tikzstyle{dash-arrowZ}=[->, align=left, dashed]
\tikzstyle{darrowZ}=[<->, align=left]
\tikzstyle{new edge style 2green}=[draw={rgb,255: red,45; green,160; blue,45}, ->, dashed, ultra thick]
\tikzstyle{new edge style 1green}=[draw={rgb,255: red,45; green,160; blue,45}, ->, ultra thick]
\tikzstyle{newred}=[draw={rgb,255: red,227; green,26; blue,28}, ->, dashed, ultra thick]
\tikzstyle{newred2}=[draw={rgb,255: red,227; green,26; blue,28}, ->, ultra thick]
\tikzstyle{newpurp1}=[draw={rgb,255: red,106; green,61; blue,154}, ->, dashed, ultra thick]
\tikzstyle{newpurp2}=[draw={rgb,255: red,106; green,61; blue,154}, ->, ultra thick]
\tikzstyle{newyellow1}=[draw={rgb,255: red,255; green,203; blue,46}, ->, dashed, ultra thick]
\tikzstyle{new edge style 1}=[draw={rgb,255: red,255; green,203; blue,46}, ->, ultra thick]
\tikzstyle{dash-darrowZ}=[<->, align=left, dashed]
\tikzstyle{reg-grayZ}=[-, align=left, fill={rgb,255: red,217; green,217; blue,217}, draw=black]
\tikzstyle{reg-nw linesZ}=[-, align=left, pattern=north west lines, pattern color=gray, draw=black]
\tikzstyle{wifiZ}=[-, snake=expanding waves, segment angle=8]
\tikzstyle{wiggleZ}=[-, snake=snake]
\tikzstyle{triangle-arrowZ}=[-, snake=triangles]
\tikzstyle{thick-arrowZ}=[->, ultra thick]
\tikzstyle{wiggle-arrowZ}=[snake=snake, ->]
\tikzstyle{zigzagZ}=[-, snake=zigzag]
\tikzstyle{braceZ}=[-, snake=brace]
\tikzstyle{footZ}=[-, decorate, decoration=footprints]
\tikzstyle{thick-lineZ}=[-, ultra thick]
\tikzstyle{thick-dashZ}=[-, ultra thick, dashed]
\tikzstyle{thick-darrowz}=[<->, ultra thick]
\tikzstyle{new edge style 0}=[-, fill={rgb,255: red,0; green,46; blue,255}, draw={rgb,255: red,0; green,32; blue,246}]
\tikzstyle{new edge style 3}=[-]
\tikzstyle{new edge style 4}=[-]
\tikzstyle{new edge style 5}=[-, draw=black]
\tikzstyle{new edge style 6}=[-]
\tikzstyle{dashed0}=[->, dashed]
\tikzstyle{dotted0}=[->, dotted]
\tikzstyle{new edge style 7}=[-]

